Noise Based Detection and Segmentation of Nebulous Objects

A noise-based non-parametric technique for detecting nebulous objects, for example, irregular or clumpy galaxies, and their structure in noise is introduced. "Noise-based" and "non-parametric" imply that this technique imposes negligible constraints on the properties of the targets and that it employs no regression analysis or fittings. The sub-sky detection threshold is defined and initial detections are found, independently of the sky value. False detections are then estimated and removed using the ambient noise as a reference. This results in a purity level of 0.89 for the final detections as compared to 0.29 for SExtractor when a completeness of 1 is desired for a sample of extremely faint and diffuse mock galaxy profiles. The difference in the mean of the undetected pixels with the known background of mock images is decreased by 4.6 times depending on the diffuseness of the test profiles, quantifying the success in their detection. A non-parametric approach to defining substructure over a detected region is also introduced. NoiseChisel is our software implementation of this new technique. Contrary to the existing signal-based approach to detection, in its various implementations, signal-related parameters such as the image point spread function or known object shapes and models are irrelevant here. Such features make this technique very useful in astrophysical applications such as detection, photometry, or morphological analysis of nebulous objects buried in noise, for example, galaxies that do not generically have a known shape when imaged.

==> reproduce/parameters/mock/mode1.txt <==
# The parameters to make the image for the 1st mock mode plot.
# Make this using the following commands:
#
#   astmkprof p.txt --naxis1=216 --naxis2=216 --oversample=1
#   astconvolve $MOCKPSF p.fits
#   astimgcrop p_convolved.fits --section=8:*-8,8:*-8
#   astmknoise --envseed p_convolved_crop.fits

1   100    140    0   50  2.5    0.0    1   -20   2


==> reproduce/parameters/mock/mode2.txt <==
# The parameters to make the image for the 2nd mock mode plot.
# Make this using the following commands:
#
#   astmkprof p.txt --naxis1=216 --naxis2=216 --oversample=1
#   astconvolve $MOCKPSF p.fits
#   astimgcrop p_convolved.fits --section=8:*-8,8:*-8
#   astmknoise --envseed p_convolved_crop.fits

1   110    285    0   100  0.5    0.0    1   -28   5


==> reproduce/parameters/mock/onedge.txt <==
# Parameters needed to make the mock image with one large n=4 galaxy.
# Note that the papernumber.sh script reads the position and
# properties from the second line. It first multiplies the second
# column of the second row by -1, then reads the position angle.

# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.
1   101    101    0   30  4.00    45    0.25   -16   5
1   -35    150    0   30  4.00    45    0.25   -16   5
1   -35     75    0   30  4.00    45    0.25   -16   5
1   -35    -35    0   30  4.00    45    0.25   -16   5
1    75    -35    0   30  4.00    45    0.25   -16   5
1   150    -35    0   30  4.00    45    0.25   -16   5


==> reproduce/parameters/mock/onelarge.txt <==
# Parameters needed to make the mock image with one large n=4 galaxy.
# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.
1   501    501    0   30  4.00    0.0    0.25   -16   5


==> reproduce/parameters/mock/onelarge_90.txt <==
# Parameters needed to make the mock image with one large n=4 galaxy.
# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.

# The output of this catalog is used to estimate the radius containing
# 90% of the total light. It should be built within an image that is
# 2000x2000 pixels and with the --magatpeak and --oversample=1
# options. Then Use ImageStatistics to find the total light in the
# profile. To understand the magnitude, please see
# scripts/1_makemocks.sh

1   1001    1001    0   30  4.00    0.0    0.25   -12.050367307   4.7


==> reproduce/parameters/mock/onelarge_90_95.txt <==
# Parameters needed to make the elliptical annuli that contain
# 90% and 95% of the total light profile of onelarge.txt
# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.

# Note that the axis ratios and truncation radius is slightly larger
# than the onelarge_90.txt and onelarge_95.txt profiles to account for
# convolution. The magnitude is irrelevant here because we just want
# apertures.

1   501    501    5   30  4.00    0.0    0.27   1  4.71
1   501    501    5   30  4.00    0.0    0.27   1  7.01


==> reproduce/parameters/mock/onelarge_95.txt <==
# Parameters needed to make the mock image with one large n=4 galaxy.
# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.

# The output of this catalog is used to estimate the radius containing
# 95% of the total light. It should be built within an image that is
# 2000x2000 pixels and with the --magatpeak and --oversample=1
# options. Then Use ImageStatistics to find the total light in the
# profile. To understand the magnitude, please see
# scripts/1_makemocks.sh

1   1001    1001    0   30  4.00    0.0    0.25   -12.050367307   7


==> reproduce/parameters/mock/onelarge_fullflux.txt <==
# Parameters needed to make the mock image with one large n=4 galaxy.
# Column 0: ID.
# Column 1: Position along first axis.
# Column 2: Position along second axis.
# Column 3: Profile function.
# Column 4: Function's radial parameter.
# Column 5: Function's index parameter.
# Column 6: Position angle
# Column 7: Axis ratio
# Column 8: Magnitude
# Column 9: Truncation radius in units of radial parameter.
#
# The output of this catalog is used to estimate the flux
# integrated to infinity. It should be built within an image
# that is 2000x2000 pixels and with the --magatpeak option.
1   1001    1001    0   30  4.00    0.0    0.25   -12.050367307   30


==> reproduce/parameters/mock/randomsmall.txt <==
1  517.910   572.624   3  6.833     3.690  86.155    0.197  -12.000   5
1  402.465   502.628   3  3.077     3.861  31.840    0.334  -12.000   5
1  450.371   420.375   3  11.522    1.500  119.621   0.687  -12.000   5
1  550.052   476.061   3  8.976     0.648  84.044    0.270  -12.000   5
1  495.565   529.112   3  10.164    2.391  43.421    0.584  -12.000   5
1  525.104   418.976   0  12.908    2.163  127.263   0.655  -8.258    5
1  564.369   497.641   0  11.545    2.738  95.051    0.986  -9.830    5
1  474.995   464.729   0  8.317     2.773  157.072   0.354  -6.988    5
1  546.963   499.548   0  4.077     3.574  34.973    0.868  -9.138    5
1  474.788   507.022   0  9.802     4.628  147.446   0.695  -10.913   5
1  444.887   597.063   0  4.689     3.279  45.896    0.591  -7.048    5
1  548.739   453.908   0  12.407    3.967  27.882    0.822  -9.901    5
1  599.280   441.358   0  2.030     3.445  90.104    0.163  -8.539    5
1  387.385   416.434   0  8.053     0.933  148.632   0.591  -10.634   5
1  574.627   495.554   0  9.989     1.468  126.512   0.531  -10.493   5
1  563.750   619.495   0  3.433     4.561  19.748    0.532  -7.535    5
1  536.561   391.883   0  2.743     3.014  24.471    0.292  -6.745    5
1  490.456   510.293   0  14.176    4.319  163.003   0.624  -10.754   5
1  548.269   386.234   0  11.892    3.599  50.770    0.831  -6.970    5
1  426.024   396.365   0  5.617     3.593  27.203    0.874  -6.366    5
1  457.355   399.121   0  12.414    4.271  153.034   0.160  -7.818    5
1  591.131   598.533   0  13.932    1.535  106.124   0.819  -9.289    5
1  594.726   483.202   0  10.361    4.948  20.440    0.479  -8.823    5
1  589.610   404.549   0  4.699     4.913  89.574    0.431  -6.835    5
1  453.452   428.291   0  8.832     1.115  36.519    0.758  -7.699    5
1  473.982   534.859   0  7.017     1.333  166.475   0.373  -8.128    5
1  456.914   500.569   0  11.190    2.629  67.779    0.324  -6.597    5
1  596.314   550.411   0  14.019    3.130  17.841    0.372  -9.582    5
1  602.047   462.109   0  9.187     1.369  84.754    0.538  -9.239    5
1  593.745   453.743   0  11.943    3.990  75.193    0.568  -10.673   5
1  465.329   560.646   0  11.528    1.667  82.967    0.378  -10.790   5
1  411.947   499.146   0  12.007    4.104  109.978   0.793  -8.097    5
1  517.711   539.571   0  2.947     3.867  129.081   0.234  -7.961    5
1  613.239   468.721   0  14.980    0.751  3.635     0.830  -8.636    5
1  520.526   507.641   0  2.338     2.711  73.537    0.195  -10.344   5
1  440.123   382.946   0  10.928    0.599  36.221    0.189  -9.405    5
1  585.111   424.683   0  4.355     3.530  71.616    0.322  -9.429    5
1  431.161   455.143   0  12.902    4.817  37.327    0.564  -10.305   5
1  608.758   465.296   0  4.342     1.785  14.421    0.942  -9.156    5
1  524.340   582.440   0  2.443     3.555  153.358   0.893  -8.830    5
1  514.341   487.925   0  9.826     4.716  58.133    0.918  -9.587    5
1  601.730   431.307   0  11.235    1.296  38.169    0.388  -10.616   5
1  409.204   422.349   0  14.190    4.650  162.526   0.159  -7.783    5
1  431.619   414.325   0  5.842     4.545  57.369    0.842  -6.903    5
1  586.797   539.404   0  4.742     3.343  64.021    0.302  -6.556    5
1  441.083   382.757   0  4.473     1.972  174.351   0.804  -9.463    5
1  525.693   551.953   0  13.328    2.509  92.614    0.636  -7.971    5
1  547.405   481.790   0  6.069     1.059  51.001    0.267  -10.935   5
1  487.544   529.383   0  14.904    1.116  71.642    0.191  -6.890    5
1  598.590   543.845   0  3.092     4.606  68.167    0.608  -10.991   5
1  521.427   618.214   0  4.886     1.194  2.632     0.940  -8.171    5
1  388.299   504.696   0  3.572     4.711  33.446    0.548  -9.992    5
1  582.583   555.521   0  11.659    0.580  25.458    0.586  -6.187    5
1  585.632   567.660   0  14.108    4.036  68.249    0.382  -8.977    5
1  525.192   465.198   0  3.467     1.922  1.257     0.554  -8.730    5
1  421.988   546.636   0  12.162    1.512  72.009    0.207  -8.853    5
1  409.547   443.324   0  6.649     4.822  124.958   0.948  -6.102    5
1  567.741   387.163   0  2.681     0.783  94.864    0.419  -8.056    5
1  460.420   410.311   0  12.027    2.679  20.032    0.496  -10.497   5
1  519.651   426.842   0  14.180    4.043  25.759    0.333  -8.419    5
1  568.679   397.315   0  13.935    4.979  39.778    0.892  -8.840    5
1  451.684   484.515   0  10.975    2.981  82.718    0.391  -9.565    5
1  393.996   588.714   0  9.831     1.290  12.196    0.162  -7.021    5
1  454.063   438.316   0  11.265    3.147  39.355    0.959  -7.626    5
1  413.656   582.884   0  9.897     3.927  179.043   0.862  -10.052   5
1  564.426   520.961   0  12.542    0.592  36.574    0.190  -8.296    5
1  498.021   510.738   0  9.606     2.777  141.645   0.779  -10.644   5
1  446.882   591.527   0  10.759    4.266  156.117   0.195  -9.107    5
1  464.081   435.776   0  5.326     3.186  67.069    0.496  -9.773    5
1  537.673   413.789   0  5.972     1.116  162.185   0.274  -7.722    5
1  583.166   456.909   0  8.554     4.397  70.695    0.810  -9.758    5
1  387.278   449.619   0  4.270     2.188  83.260    0.708  -10.548   5
1  387.276   458.799   0  6.451     3.242  159.729   0.909  -8.384    5
1  422.615   576.268   0  11.458    4.618  10.950    0.379  -7.808    5
1  612.527   458.943   0  6.582     4.174  166.108   0.920  -9.336    5
1  511.532   478.138   0  14.938    3.055  49.116    0.941  -6.733    5
1  428.110   398.241   0  14.740    2.668  159.746   0.819  -6.033    5
1  553.345   549.085   0  11.323    3.109  82.991    0.424  -6.173    5
1  387.251   413.070   0  5.889     2.097  141.642   0.757  -7.490    5
1  429.193   520.182   0  7.746     4.078  9.378     0.215  -9.365    5
1  598.325   499.397   0  12.969    3.201  33.505    0.387  -9.057    5
1  432.328   482.073   0  14.223    1.167  84.246    0.812  -10.419   5
1  465.550   450.374   0  13.267    4.426  98.950    0.534  -10.280   5
1  546.579   564.538   0  10.536    0.539  135.083   0.315  -7.621    5
1  484.302   526.393   0  5.750     2.999  52.373    0.724  -6.585    5
1  496.741   574.282   0  3.808     1.151  176.050   0.835  -8.697    5
1  382.336   573.763   0  8.382     2.789  139.353   0.468  -9.369    5
1  395.718   447.193   0  3.098     1.515  133.596   0.325  -9.402    5
1  473.806   581.356   0  8.662     4.565  75.451    0.465  -9.216    5
1  570.369   512.762   0  5.712     4.309  149.172   0.809  -9.144    5
1  595.745   452.246   0  4.275     3.166  107.009   0.324  -8.544    5
1  420.301   394.683   0  5.658     1.515  114.005   0.954  -6.843    5
1  477.947   488.447   0  12.655    4.115  33.122    0.395  -7.886    5
1  585.459   594.926   0  5.662     3.332  106.898   0.750  -7.847    5
1  396.780   553.292   0  13.440    2.719  81.787    0.562  -9.486    5
1  485.394   523.543   0  12.342    1.622  177.564   0.918  -8.918    5
1  560.233   438.771   0  14.324    3.117  147.557   0.310  -7.115    5
1  409.459   534.829   0  8.451     1.575  11.302    0.349  -9.847    5
1  412.207   561.246   0  9.646     2.667  85.418    0.267  -8.862    5
1  586.498   427.368   0  8.609     4.131  146.515   0.828  -7.404    5


==> reproduce/parameters/mock/severallarge.txt <==
1  406.082   576.346   0  100.344   1.829  137.471   0.761  -18.148  5
1  518.053   462.077   0  64.726    2.001  156.366   0.439  -15.355  5
1  457.806   415.834   0  51.795    1.401  143.861   0.251  -15.662  5
1  527.658   410.801   0  150.301   0.655  97.660    0.589  -15.859  5
1  496.810   477.180   0  120.193   3.982  56.620    0.567  -14.578  5
1  573.625   586.836   0  87.717    4.071  85.399    0.662  -15.169  5


==> reproduce/parameters/real/realpositions.txt <==
\ Coordinates of real galaxies used in the following paper:
\ Akhlaghi and Ichikawa (2015). ApJS 220, 1. arXiv: 1505.01664
\
\ This file is intended to be input into the IRSA cutout tool
\ to give the FITS images of the COSMOS/ACS/F814W image which
\ are used in the paper.
\
\ The COSMOS IRSA cutout tool is at:
\ http://irsa.ipac.caltech.edu/data/COSMOS/index_cutouts.html
\
\ For an exact reproduction, the size of the images must be
\ 30 arcseconds or 1001 pixels and use the "HST-ACS Mosaic" in
\ the "COSMOS Data Sets" table.
| object |     ra       |    dec     |
|  char  |    double    |   double   |
    1      149.92541504   2.13508296
    2      149.85862732   2.21477795
    3      149.95199585   2.42480612
    4      150.38766479   2.31061101
    5      150.47645569   2.46602798
    6      150.21253967   1.83394396

